G3PO: Leveraging a Hybrid Use of Verifiability and Preference in Reinforcement Learning

Reinforcement Learning with Verifiable Rewards (RLVR) has shown strong performance in eliciting reasoning in LLMs on tasks with deterministic outcomes, while Reinforcement Learning from Human Feedback (RLHF) has remained a viable option for more subjective, reasoning-based tasks. This is especially true when paired with Process Reward Models (PRMs), which are generally trained on human preference data and are increasingly used to shape policy optimisation. However, the two signals are rarely combined beyond a weighted sum, and little work has investigated whether doing so would lead to more stable training signals. To address this gap, we introduce Group verifiability-Prioritised Preference Policy Optimisation (G3PO), a lexicographic policy optimisation strategy that ranks completions first by verifiable correctness and then by PRM preference. We evaluate G3PO on three tasks: Medical Risk of Bias Assessment, Medical Reasoning, and Mathematics. Across these domains, our hybrid strategy is shown to consistently improve on standard baselines as well as domain-specific alternatives, demonstrating that prioritising correctness while preserving preference order yields stronger and more effective training signals.

==> diagrams/diagnostics/entropy_g3po.csv <==
step,raw,ema
0,0.407906,0.407906
1,0.41141,0.408257
2,0.415205,0.408952
3,0.430426,0.411099
4,0.435143,0.413503
5,0.410286,0.413182
6,0.434348,0.415298
7,0.413757,0.415144
8,0.404818,0.414112
9,0.401679,0.412868
10,0.392814,0.410863
11,0.424321,0.412209
12,0.404228,0.411411
13,0.376978,0.407967
14,0.398204,0.406991
15,0.386247,0.404917
16,0.374943,0.401919
17,0.408161,0.402543
18,0.379916,0.400281
19,0.389715,0.399224
20,0.375449,0.396846
21,0.375967,0.394759
22,0.36888,0.392171
23,0.383505,0.391304
24,0.365187,0.388692
25,0.38718,0.388541
26,0.364345,0.386122
27,0.367419,0.384251
28,0.361512,0.381977
29,0.379161,0.381696
30,0.350803,0.378607
31,0.37235,0.377981
32,0.356265,0.375809
33,0.362402,0.374469
34,0.362412,0.373263
35,0.377779,0.373715
36,0.363848,0.372728
37,0.339694,0.369424
38,0.356211,0.368103
39,0.355996,0.366892
40,0.35813,0.366016
41,0.360674,0.365482
42,0.329458,0.36188
43,0.338501,0.359542
44,0.328157,0.356403
45,0.341428,0.354906
46,0.330983,0.352513
47,0.358348,0.353097
48,0.338601,0.351647
49,0.326097,0.349092
50,0.347304,0.348913
51,0.317384,0.34576
52,0.34881,0.346065
53,0.32668,0.344127
54,0.321189,0.341833
55,0.352552,0.342905
56,0.344842,0.343099
57,0.333935,0.342182
58,0.342041,0.342168
59,0.327161,0.340668
60,0.318134,0.338414
61,0.326171,0.33719
62,0.331635,0.336634
63,0.327996,0.33577
64,0.308004,0.332994
65,0.330409,0.332735
66,0.307712,0.330233
67,0.31706,0.328916
68,0.323387,0.328363
69,0.322082,0.327735
70,0.300193,0.324981
71,0.342505,0.326733
72,0.321521,0.326212
73,0.325588,0.326149
74,0.288962,0.322431
75,0.317768,0.321964
76,0.314633,0.321231
77,0.31305,0.320413
78,0.307061,0.319078
79,0.304511,0.317621
80,0.299658,0.315825
81,0.293871,0.31363
82,0.324175,0.314684
83,0.29692,0.312908
84,0.32083,0.3137
85,0.290351,0.311365
86,0.308792,0.311108
87,0.309285,0.310925
88,0.304464,0.310279
89,0.290363,0.308288
90,0.311626,0.308621
91,0.303507,0.30811
92,0.295578,0.306857
93,0.309026,0.307074
94,0.311984,0.307565
95,0.291769,0.305985
96,0.317179,0.307105
97,0.290467,0.305441
98,0.316112,0.306508
99,0.298775,0.305735
100,0.305716,0.305733
101,0.296705,0.30483
102,0.283026,0.30265
103,0.302378,0.302622
104,0.311818,0.303542
105,0.293625,0.30255
106,0.306412,0.302936
107,0.282528,0.300896
108,0.282739,0.29908
109,0.292808,0.298453
110,0.28666,0.297274
111,0.300056,0.297552
112,0.299596,0.297756
113,0.322387,0.300219
114,0.269506,0.297148
115,0.285699,0.296003
116,0.312089,0.297612
117,0.272311,0.295082
118,0.290432,0.294617
119,0.299895,0.295145
120,0.28207,0.293837
121,0.280954,0.292549
122,0.300288,0.293323
123,0.303292,0.29432
124,0.273989,0.292287
125,0.282432,0.291301
126,0.285061,0.290677
127,0.280649,0.289674
128,0.297463,0.290453
129,0.279255,0.289333
130,0.279514,0.288351
131,0.270582,0.286574
132,0.270501,0.284967
133,0.273168,0.283787
134,0.295096,0.284918
135,0.290374,0.285464
136,0.285718,0.285489
137,0.2937,0.28631
138,0.271949,0.284874
139,0.281189,0.284506
140,0.26685,0.28274
141,0.291615,0.283628
142,0.309517,0.286217
143,0.288411,0.286436
144,0.275176,0.28531
145,0.276121,0.284391
146,0.275602,0.283512
147,0.277981,0.282959
148,0.26276,0.280939
149,0.278883,0.280734
150,0.270419,0.279702
151,0.283217,0.280054
152,0.266487,0.278697
153,0.255829,0.27641
154,0.285519,0.277321
155,0.269776,0.276567
156,0.280836,0.276994
157,0.272871,0.276581
158,0.307889,0.279712
159,0.288147,0.280556
160,0.277512,0.280251
161,0.261247,0.278351
162,0.26711,0.277227
163,0.27219,0.276723
164,0.293297,0.27838
165,0.262679,0.27681
166,0.267334,0.275863
167,0.275614,0.275838
168,0.266742,0.274928
169,0.25895,0.27333
170,0.294181,0.275416
171,0.27336,0.27521
172,0.303076,0.277997
173,0.292118,0.279409
174,0.282288,0.279697
175,0.261932,0.27792
176,0.264445,0.276573
177,0.288698,0.277785
178,0.268594,0.276866
179,0.269629,0.276142
180,0.270209,0.275549
181,0.271202,0.275114
182,0.276805,0.275283
183,0.252759,0.273031
184,0.270957,0.272824
185,0.266708,0.272212
186,0.26218,0.271209
187,0.265443,0.270632
188,0.2872,0.272289
189,0.287767,0.273837
190,0.294471,0.2759
191,0.261915,0.274502
192,0.249912,0.272043
193,0.265978,0.271436
194,0.272937,0.271586
195,0.27856,0.272284
196,0.282113,0.273267
197,0.261886,0.272129
198,0.270311,0.271947
199,0.275004,0.272253
200,0.270907,0.272118
201,0.281835,0.27309
202,0.263215,0.272102
203,0.285852,0.273477
204,0.2681,0.272939
205,0.272893,0.272935
206,0.281462,0.273788
207,0.259021,0.272311
208,0.274991,0.272579
209,0.26698,0.272019
210,0.26934,0.271751
211,0.266406,0.271217
212,0.256103,0.269705
213,0.264766,0.269211
214,0.281684,0.270459
215,0.281792,0.271592
216,0.264341,0.270867
217,0.29086,0.272866
218,0.260654,0.271645
219,0.24788,0.269268
220,0.279849,0.270326
221,0.253107,0.268604
222,0.266629,0.268407
223,0.265658,0.268132
224,0.271069,0.268426
225,0.272184,0.268801
226,0.265565,0.268478
227,0.265839,0.268214
228,0.274853,0.268878
229,0.275005,0.269491
230,0.275154,0.270057


==> diagrams/diagnostics/entropy_gopo.csv <==
step,raw,ema
0,0.41595,0.41595
1,0.430324,0.417388
2,0.418408,0.41749
3,0.422013,0.417942
4,0.397567,0.415905
5,0.441446,0.418459
6,0.383909,0.415004
7,0.408503,0.414354
8,0.427291,0.415647
9,0.420279,0.416111
10,0.388502,0.41335
11,0.407108,0.412726
12,0.410157,0.412469
13,0.411582,0.41238
14,0.395397,0.410682
15,0.414342,0.411048
16,0.373273,0.40727
17,0.390709,0.405614
18,0.366343,0.401687
19,0.396672,0.401186
20,0.359633,0.39703
21,0.39506,0.396833
22,0.388521,0.396002
23,0.37314,0.393716
24,0.381899,0.392534
25,0.363968,0.389678
26,0.376016,0.388311
27,0.382909,0.387771
28,0.381742,0.387168
29,0.404975,0.388949
30,0.37674,0.387728
31,0.408227,0.389778
32,0.391457,0.389946
33,0.396397,0.390591
34,0.367508,0.388283
35,0.357739,0.385228
36,0.371373,0.383843
37,0.3553,0.380988
38,0.372644,0.380154
39,0.346281,0.376767
40,0.377884,0.376878
41,0.369062,0.376097
42,0.35609,0.374096
43,0.360789,0.372765
44,0.369328,0.372422
45,0.386391,0.373819
46,0.365356,0.372972
47,0.351169,0.370792
48,0.35511,0.369224
49,0.340209,0.366322
50,0.358807,0.365571
51,0.356937,0.364707
52,0.329154,0.361152
53,0.364301,0.361467
54,0.365128,0.361833
55,0.346962,0.360346
56,0.348273,0.359139
57,0.360159,0.359241
58,0.363629,0.35968
59,0.322865,0.355998
60,0.372569,0.357655
61,0.323983,0.354288
62,0.343384,0.353198
63,0.353481,0.353226
64,0.353944,0.353298
65,0.3388,0.351848
66,0.315909,0.348254
67,0.344203,0.347849
68,0.352429,0.348307
69,0.324426,0.345919
70,0.340244,0.345351
71,0.326166,0.343433
72,0.338214,0.342911
73,0.346698,0.34329
74,0.308638,0.339824
75,0.323597,0.338202
76,0.34973,0.339355
77,0.320686,0.337488
78,0.344797,0.338219
79,0.326837,0.33708
80,0.317043,0.335077
81,0.320863,0.333655
82,0.311092,0.331399
83,0.334472,0.331706
84,0.322136,0.330749
85,0.331929,0.330867
86,0.343842,0.332165
87,0.304607,0.329409
88,0.325543,0.329022
89,0.299753,0.326095
90,0.322903,0.325776
91,0.328109,0.326009
92,0.310066,0.324415
93,0.331309,0.325105
94,0.311136,0.323708
95,0.316033,0.32294
96,0.334743,0.32412
97,0.305009,0.322209
98,0.327173,0.322706
99,0.341914,0.324627
100,0.327911,0.324955
101,0.334954,0.325955
102,0.317475,0.325107
103,0.327732,0.325369
104,0.323032,0.325136
105,0.326931,0.325315
106,0.324575,0.325241
107,0.318349,0.324552
108,0.31723,0.32382
109,0.339187,0.325356
110,0.296286,0.322449
111,0.319745,0.322179
112,0.323497,0.322311
113,0.327762,0.322856
114,0.312971,0.321867
115,0.315788,0.32126
116,0.313225,0.320456
117,0.316735,0.320084
118,0.313958,0.319471
119,0.292049,0.316729
120,0.295908,0.314647
121,0.318401,0.315022
122,0.303483,0.313868
123,0.317942,0.314276
124,0.301093,0.312958
125,0.30017,0.311679
126,0.311503,0.311661
127,0.30129,0.310624
128,0.324156,0.311977
129,0.314467,0.312226
130,0.292,0.310204
131,0.310246,0.310208
132,0.307644,0.309951
133,0.29833,0.308789
134,0.306894,0.3086
135,0.316135,0.309353
136,0.336703,0.312088
137,0.310959,0.311975
138,0.315629,0.312341
139,0.315749,0.312682
140,0.324283,0.313842
141,0.296402,0.312098
142,0.297824,0.31067
143,0.282907,0.307894
144,0.291865,0.306291
145,0.32401,0.308063
146,0.286426,0.305899
147,0.331553,0.308465
148,0.314528,0.309071
149,0.323278,0.310492
150,0.308723,0.310315
151,0.318396,0.311123
152,0.298816,0.309892
153,0.295196,0.308423
154,0.309759,0.308556
155,0.32917,0.310618
156,0.290359,0.308592
157,0.290025,0.306735
158,0.290798,0.305141
159,0.299916,0.304619
160,0.308877,0.305045
161,0.321132,0.306653
162,0.300526,0.306041
163,0.297631,0.3052
164,0.337199,0.3084
165,0.294033,0.306963
166,0.295364,0.305803
167,0.305847,0.305807
168,0.298848,0.305111
169,0.30401,0.305001
170,0.294832,0.303984
171,0.308662,0.304452
172,0.307034,0.30471
173,0.29739,0.303978
174,0.285179,0.302098
175,0.294505,0.301339
176,0.303897,0.301595
177,0.319112,0.303347
178,0.290931,0.302105
179,0.291632,0.301058
180,0.280374,0.298989
181,0.300685,0.299159
182,0.293925,0.298635
183,0.302884,0.29906
184,0.277587,0.296913
185,0.298971,0.297119
186,0.285703,0.295977
187,0.296863,0.296066
188,0.293849,0.295844
189,0.299577,0.296217
190,0.289478,0.295543
191,0.302226,0.296212
192,0.28228,0.294819
193,0.28385,0.293722
194,0.297293,0.294079
195,0.301107,0.294782
196,0.299468,0.29525
197,0.319017,0.297627
198,0.299603,0.297825
199,0.301529,0.298195
200,0.30216,0.298592
201,0.273736,0.296106
202,0.319743,0.29847
203,0.305025,0.299125
204,0.29036,0.298249
205,0.299086,0.298332
206,0.292354,0.297735
207,0.284841,0.296445
208,0.306621,0.297463
209,0.300324,0.297749
210,0.296149,0.297589
211,0.274537,0.295284
212,0.310538,0.296809
213,0.312407,0.298369
214,0.29889,0.298421
215,0.28403,0.296982
216,0.305044,0.297788
217,0.292383,0.297248
218,0.284423,0.295965
219,0.319605,0.298329
220,0.277655,0.296262
221,0.299508,0.296586
222,0.295081,0.296436
223,0.308232,0.297615
224,0.275283,0.295382
225,0.312919,0.297136
226,0.318278,0.29925
227,0.300744,0.299399
228,0.300824,0.299542
229,0.317103,0.301298
230,0.288798,0.300048


==> diagrams/diagnostics/entropy_grpo.csv <==
step,raw,ema
0,0.39411,0.39411
1,0.41353,0.396052
2,0.429657,0.399413
3,0.446657,0.404137
4,0.403256,0.404049
5,0.384873,0.402131
6,0.382388,0.400157
7,0.40925,0.401066
8,0.372962,0.398256
9,0.372537,0.395684
10,0.382357,0.394351
11,0.384849,0.393401
12,0.376292,0.39169
13,0.38856,0.391377
14,0.407057,0.392945
15,0.363404,0.389991
16,0.367839,0.387776
17,0.371331,0.386131
18,0.380162,0.385534
19,0.372234,0.384204
20,0.347732,0.380557
21,0.373301,0.379832
22,0.366974,0.378546
23,0.383506,0.379042
24,0.375022,0.37864
25,0.339072,0.374683
26,0.337059,0.370921
27,0.362082,0.370037
28,0.381138,0.371147
29,0.346656,0.368698
30,0.335881,0.365416
31,0.363175,0.365192
32,0.352155,0.363888
33,0.356285,0.363128
34,0.330283,0.359843
35,0.348929,0.358752
36,0.317696,0.354646
37,0.341244,0.353306
38,0.340608,0.352036
39,0.318286,0.348661
40,0.342185,0.348014
41,0.344823,0.347695
42,0.325584,0.345484
43,0.293053,0.340241
44,0.310889,0.337305
45,0.329377,0.336513
46,0.29384,0.332245
47,0.310619,0.330083
48,0.315041,0.328578
49,0.311793,0.3269
50,0.319374,0.326147
51,0.335813,0.327114
52,0.288973,0.3233
53,0.295907,0.32056
54,0.300007,0.318505
55,0.310191,0.317674
56,0.347666,0.320673
57,0.304072,0.319013
58,0.313258,0.318437
59,0.313722,0.317966
60,0.287666,0.314936
61,0.298608,0.313303
62,0.291984,0.311171
63,0.294277,0.309482
64,0.307949,0.309328
65,0.29043,0.307439
66,0.304167,0.307111
67,0.291803,0.305581
68,0.289947,0.304017
69,0.27857,0.301472
70,0.286642,0.299989
71,0.267273,0.296718
72,0.287129,0.295759
73,0.31536,0.297719
74,0.306109,0.298558
75,0.285881,0.29729
76,0.274519,0.295013
77,0.27939,0.293451
78,0.278123,0.291918
79,0.293237,0.29205
80,0.273234,0.290168
81,0.297564,0.290908
82,0.277153,0.289532
83,0.284967,0.289076
84,0.263479,0.286516
85,0.271929,0.285058
86,0.275314,0.284083
87,0.263132,0.281988
88,0.275095,0.281299
89,0.272219,0.280391
90,0.258583,0.27821
91,0.25756,0.276145
92,0.299265,0.278457
93,0.278914,0.278503
94,0.255773,0.27623
95,0.265249,0.275132
96,0.262982,0.273917
97,0.260232,0.272548
98,0.24799,0.270092
99,0.26732,0.269815
100,0.278041,0.270638
101,0.255501,0.269124
102,0.262851,0.268497
103,0.254805,0.267128
104,0.255175,0.265932
105,0.257975,0.265137
106,0.254806,0.264104
107,0.265706,0.264264
108,0.249466,0.262784
109,0.262566,0.262762
110,0.255789,0.262065
111,0.246884,0.260547
112,0.258155,0.260308
113,0.240812,0.258358
114,0.244553,0.256978
115,0.261638,0.257444
116,0.256301,0.257329
117,0.259586,0.257555
118,0.269376,0.258737
119,0.251102,0.257974
120,0.243395,0.256516
121,0.255327,0.256397
122,0.260738,0.256831
123,0.24582,0.25573
124,0.231067,0.253264
125,0.253944,0.253332
126,0.256585,0.253657
127,0.249515,0.253243
128,0.22526,0.250445
129,0.240761,0.249476
130,0.233381,0.247867
131,0.236629,0.246743
132,0.225681,0.244637
133,0.239283,0.244101
134,0.233998,0.243091
135,0.250802,0.243862
136,0.231874,0.242663
137,0.21109,0.239506
138,0.230917,0.238647
139,0.216988,0.236481
140,0.228126,0.235646
141,0.245875,0.236668
142,0.23736,0.236738
143,0.228609,0.235925
144,0.233804,0.235713
145,0.263071,0.238448
146,0.213668,0.23597
147,0.271143,0.239488
148,0.239321,0.239471
149,0.229799,0.238504
150,0.247689,0.239422
151,0.211752,0.236655
152,0.231635,0.236153
153,0.247621,0.2373
154,0.233747,0.236945
155,0.229114,0.236162
156,0.236009,0.236146
157,0.22517,0.235049
158,0.225907,0.234135
159,0.210817,0.231803
160,0.244118,0.233034
161,0.233853,0.233116
162,0.229559,0.232761
163,0.234892,0.232974
164,0.224174,0.232094
165,0.206343,0.229519
166,0.221314,0.228698
167,0.228651,0.228694
168,0.220225,0.227847
169,0.231778,0.22824
170,0.219507,0.227366
171,0.226394,0.227269
172,0.251358,0.229678
173,0.240358,0.230746
174,0.233184,0.23099
175,0.227122,0.230603
176,0.227542,0.230297
177,0.236669,0.230934
178,0.225792,0.23042
179,0.224124,0.22979
180,0.232747,0.230086
181,0.215019,0.228579
182,0.2234,0.228061
183,0.24423,0.229678
184,0.221034,0.228814
185,0.218376,0.22777
186,0.202057,0.225199
187,0.21724,0.224403
188,0.238168,0.225779
189,0.228371,0.226038
190,0.232101,0.226645
191,0.212844,0.225265
192,0.231339,0.225872
193,0.232808,0.226566
194,0.225232,0.226432
195,0.214083,0.225197
196,0.216928,0.22437
197,0.219244,0.223858
198,0.216282,0.2231
199,0.237671,0.224557
200,0.212595,0.223361
201,0.222529,0.223278
202,0.227962,0.223746
203,0.227625,0.224134
204,0.215117,0.223233
205,0.220398,0.222949
206,0.22419,0.223073
207,0.212936,0.222059
208,0.221307,0.221984
209,0.228293,0.222615
210,0.229238,0.223277
211,0.203916,0.221341
212,0.221659,0.221373
213,0.219637,0.221199
214,0.220137,0.221093
215,0.209263,0.21991
216,0.224333,0.220353
217,0.224168,0.220734
218,0.217567,0.220417
219,0.228118,0.221187
220,0.199726,0.219041
221,0.222732,0.21941
222,0.232034,0.220673
223,0.223668,0.220972
224,0.22362,0.221237
225,0.212015,0.220315
226,0.218349,0.220118
227,0.224462,0.220553
228,0.216555,0.220153
229,0.222658,0.220403
230,0.211676,0.219531


==> diagrams/diagnostics/grad_norm_g3po.csv <==
step,raw,ema
0,0.269504,0.269504
1,0.26755,0.269309
2,0.359302,0.278308
3,0.272446,0.277722
4,0.349689,0.284919
5,0.264268,0.282854
6,0.263674,0.280936
7,0.274355,0.280278
8,0.28339,0.280589
9,0.27148,0.279678
10,0.287337,0.280444
11,0.295742,0.281974
12,0.288921,0.282668
13,0.289495,0.283351
14,0.279439,0.28296
15,0.27566,0.28223
16,0.296026,0.28361
17,0.25123,0.280372
18,0.313247,0.283659
19,0.281699,0.283463
20,0.312277,0.286345
21,0.272919,0.285002
22,0.279536,0.284455
23,0.295937,0.285604
24,0.321437,0.289187
25,0.256182,0.285886
26,0.272834,0.284581
27,0.311421,0.287265
28,0.2819,0.286729
29,0.290085,0.287064
30,0.30893,0.289251
31,0.290965,0.289422
32,0.291884,0.289668
33,0.31556,0.292258
34,0.290171,0.292049
35,0.299655,0.292809
36,0.264427,0.289971
37,0.24855,0.285829
38,0.264216,0.283668
39,0.333324,0.288633
40,0.281755,0.287946
41,0.306549,0.289806
42,0.280273,0.288853
43,0.274522,0.28742
44,0.290819,0.28776
45,0.277571,0.286741
46,0.244501,0.282517
47,0.29116,0.283381
48,0.328524,0.287895
49,0.294573,0.288563
50,0.309773,0.290684
51,0.276672,0.289283
52,0.287932,0.289148
53,0.287087,0.288942
54,0.316948,0.291742
55,0.305652,0.293133
56,0.234988,0.287319
57,0.309776,0.289565
58,0.269815,0.28759
59,0.28253,0.287084
60,0.243393,0.282715
61,0.297721,0.284215
62,0.281688,0.283962
63,0.271925,0.282759
64,0.290465,0.283529
65,0.305264,0.285703
66,0.314877,0.28862
67,0.316237,0.291382
68,0.297942,0.292038
69,0.268332,0.289667
70,0.249084,0.285609
71,0.28951,0.285999
72,0.269599,0.284359
73,0.308168,0.28674
74,0.282368,0.286303
75,0.2964,0.287313
76,0.245806,0.283162
77,0.287786,0.283624
78,0.257102,0.280972
79,0.270755,0.27995
80,0.276293,0.279585
81,0.28731,0.280357
82,0.276857,0.280007
83,0.263502,0.278357
84,0.272118,0.277733
85,0.255998,0.275559
86,0.265208,0.274524
87,0.315741,0.278646
88,0.252423,0.276024
89,0.241098,0.272531
90,0.228614,0.268139
91,0.268169,0.268142
92,0.2993,0.271258
93,0.297991,0.273931
94,0.303382,0.276876
95,0.300506,0.279239
96,0.249622,0.276277
97,0.301591,0.278809
98,0.261311,0.277059
99,0.238994,0.273253
100,0.279401,0.273867
101,0.320208,0.278501
102,0.272538,0.277905
103,0.301537,0.280268
104,0.262358,0.278477
105,0.254809,0.276111
106,0.256489,0.274148
107,0.255718,0.272305
108,0.291366,0.274211
109,0.31122,0.277912
110,0.249545,0.275075
111,0.262028,0.273771
112,0.264153,0.272809
113,0.265845,0.272112
114,0.28558,0.273459
115,0.286485,0.274762
116,0.298134,0.277099
117,0.263535,0.275743
118,0.30663,0.278831
119,0.287115,0.27966
120,0.275584,0.279252
121,0.229361,0.274263
122,0.235372,0.270374
123,0.251527,0.268489
124,0.275564,0.269197
125,0.307101,0.272987
126,0.283028,0.273991
127,0.231443,0.269736
128,0.247119,0.267475
129,0.292307,0.269958
130,0.232281,0.26619
131,0.23053,0.262624
132,0.302661,0.266628
133,0.294774,0.269442
134,0.243417,0.26684
135,0.260784,0.266234
136,0.260657,0.265677
137,0.265135,0.265622
138,0.270437,0.266104
139,0.2999,0.269483
140,0.249202,0.267455
141,0.240888,0.264799
142,0.29043,0.267362
143,0.255236,0.266149
144,0.24542,0.264076
145,0.308359,0.268505
146,0.260544,0.267708
147,0.296323,0.27057
148,0.249674,0.26848
149,0.223102,0.263943
150,0.26679,0.264227
151,0.239794,0.261784
152,0.267446,0.26235
153,0.263459,0.262461
154,0.252184,0.261433
155,0.207668,0.256057
156,0.246889,0.25514
157,0.282249,0.257851
158,0.254975,0.257563
159,0.228176,0.254625
160,0.257535,0.254916
161,0.296778,0.259102
162,0.252056,0.258397
163,0.28062,0.26062
164,0.22478,0.257036
165,0.249666,0.256299
166,0.261474,0.256816
167,0.262436,0.257378
168,0.254652,0.257106
169,0.254337,0.256829
170,0.274295,0.258575
171,0.262325,0.25895
172,0.252632,0.258318
173,0.250304,0.257517
174,0.321161,0.263881
175,0.281662,0.265659
176,0.217003,0.260794
177,0.280337,0.262748
178,0.261536,0.262627
179,0.281415,0.264506
180,0.247088,0.262764
181,0.267196,0.263207
182,0.225363,0.259423
183,0.322386,0.265719
184,0.254819,0.264629
185,0.233439,0.26151
186,0.240152,0.259374
187,0.264496,0.259886
188,0.220325,0.25593
189,0.247056,0.255043
190,0.244376,0.253976
191,0.231454,0.251724
192,0.308627,0.257414
193,0.267265,0.258399
194,0.234942,0.256054
195,0.265692,0.257017
196,0.265654,0.257881
197,0.252984,0.257391
198,0.271796,0.258832
199,0.233115,0.25626
200,0.250762,0.25571
201,0.239537,0.254093
202,0.231723,0.251856
203,0.292617,0.255932
204,0.258842,0.256223
205,0.236316,0.254232
206,0.295057,0.258315
207,0.256545,0.258138
208,0.270816,0.259406
209,0.287618,0.262227
210,0.244807,0.260485
211,0.237905,0.258227
212,0.299695,0.262374
213,0.27533,0.263669
214,0.225255,0.259828
215,0.23195,0.25704
216,0.237114,0.255047
217,0.252352,0.254778
218,0.235447,0.252845
219,0.238585,0.251419
220,0.261204,0.252397
221,0.216365,0.248794
222,0.304707,0.254385
223,0.25681,0.254628
224,0.257223,0.254887
225,0.249638,0.254363
226,0.243904,0.253317
227,0.259635,0.253949
228,0.248697,0.253423
229,0.268329,0.254914
230,0.244453,0.253868


==> diagrams/diagnostics/grad_norm_gopo.csv <==
step,raw,ema
0,0.266228,0.266228
1,0.304663,0.270071
2,0.324215,0.275486
3,0.27565,0.275502
4,0.32764,0.280716
5,0.380179,0.290662
6,0.276859,0.289282
7,0.296651,0.290019
8,0.315593,0.292576
9,0.315753,0.294894
10,0.262183,0.291623
11,0.34246,0.296706
12,0.314057,0.298441
13,0.304428,0.29904
14,0.300248,0.299161
15,0.383949,0.30764
16,0.270899,0.303966
17,0.304442,0.304013
18,0.294394,0.303051
19,0.333417,0.306088
20,0.318554,0.307335
21,0.334849,0.310086
22,0.310782,0.310156
23,0.40004,0.319144
24,0.310359,0.318266
25,0.309885,0.317427
26,0.294349,0.31512
27,0.321292,0.315737
28,0.29171,0.313334
29,0.317166,0.313717
30,0.350896,0.317435
31,0.318497,0.317541
32,0.2977,0.315557
33,0.333854,0.317387
34,0.304442,0.316092
35,0.346583,0.319141
36,0.309153,0.318143
37,0.315104,0.317839
38,0.287633,0.314818
39,0.323996,0.315736
40,0.320466,0.316209
41,0.317523,0.31634
42,0.297496,0.314456
43,0.330592,0.316069
44,0.295199,0.313982
45,0.277199,0.310304
46,0.304896,0.309763
47,0.379166,0.316704
48,0.272547,0.312288
49,0.287779,0.309837
50,0.285812,0.307434
51,0.313947,0.308086
52,0.298871,0.307164
53,0.284416,0.304889
54,0.290717,0.303472
55,0.36257,0.309382
56,0.258439,0.304288
57,0.307321,0.304591
58,0.274765,0.301608
59,0.300328,0.30148
60,0.35219,0.306551
61,0.289848,0.304881
62,0.329042,0.307297
63,0.312825,0.30785
64,0.301629,0.307228
65,0.308957,0.307401
66,0.298199,0.306481
67,0.32553,0.308386
68,0.310308,0.308578
69,0.253275,0.303048
70,0.280984,0.300841
71,0.31569,0.302326
72,0.320579,0.304151
73,0.28726,0.302462
74,0.285784,0.300794
75,0.269382,0.297653
76,0.304407,0.298328
77,0.304239,0.29892
78,0.291044,0.298132
79,0.26946,0.295265
80,0.310886,0.296827
81,0.290116,0.296156
82,0.268943,0.293434
83,0.300268,0.294118
84,0.31738,0.296444
85,0.230128,0.289812
86,0.305948,0.291426
87,0.299276,0.292211
88,0.27052,0.290042
89,0.253204,0.286358
90,0.276306,0.285353
91,0.300711,0.286889
92,0.262547,0.284455
93,0.253803,0.281389
94,0.322077,0.285458
95,0.2715,0.284062
96,0.299862,0.285642
97,0.231829,0.280261
98,0.310551,0.28329
99,0.310895,0.28605
100,0.316118,0.289057
101,0.268727,0.287024
102,0.26519,0.284841
103,0.289681,0.285325
104,0.29066,0.285858
105,0.276411,0.284913
106,0.252936,0.281716
107,0.313673,0.284911
108,0.289353,0.285356
109,0.292739,0.286094
110,0.250206,0.282505
111,0.271911,0.281446
112,0.282701,0.281571
113,0.278494,0.281264
114,0.257398,0.278877
115,0.26638,0.277627
116,0.246128,0.274477
117,0.291762,0.276206
118,0.338625,0.282448
119,0.270896,0.281293
120,0.379013,0.291065
121,0.331906,0.295149
122,0.329132,0.298547
123,0.307192,0.299412
124,0.290514,0.298522
125,0.249958,0.293665
126,0.278459,0.292145
127,0.27403,0.290333
128,0.292233,0.290523
129,0.28354,0.289825
130,0.307848,0.291627
131,0.285558,0.29102
132,0.227656,0.284684
133,0.2769,0.283906
134,0.278652,0.28338
135,0.289111,0.283953
136,0.260155,0.281573
137,0.264327,0.279849
138,0.312964,0.28316
139,0.282277,0.283072
140,0.352682,0.290033
141,0.296965,0.290726
142,0.307359,0.292389
143,0.27281,0.290431
144,0.315871,0.292975
145,0.247564,0.288434
146,0.263366,0.285927
147,0.253389,0.282674
148,0.274492,0.281855
149,0.261632,0.279833
150,0.259188,0.277769
151,0.288397,0.278831
152,0.234821,0.27443
153,0.272095,0.274197
154,0.306059,0.277383
155,0.267647,0.276409
156,0.266924,0.275461
157,0.26949,0.274864
158,0.253455,0.272723
159,0.265338,0.271984
160,0.269531,0.271739
161,0.264994,0.271065
162,0.255566,0.269515
163,0.250169,0.26758
164,0.281787,0.269001
165,0.237537,0.265855
166,0.282717,0.267541
167,0.260043,0.266791
168,0.315034,0.271615
169,0.298362,0.27429
170,0.284369,0.275298
171,0.275156,0.275284
172,0.266346,0.27439
173,0.270531,0.274004
174,0.270543,0.273658
175,0.223463,0.268639
176,0.284839,0.270259
177,0.309823,0.274215
178,0.276149,0.274408
179,0.329009,0.279869
180,0.296834,0.281565
181,0.256422,0.279051
182,0.234776,0.274623
183,0.271496,0.274311
184,0.270109,0.27389
185,0.311886,0.27769
186,0.282277,0.278149
187,0.333527,0.283687
188,0.271882,0.282506
189,0.258507,0.280106
190,0.233016,0.275397
191,0.278077,0.275665
192,0.319867,0.280085
193,0.267978,0.278875
194,0.28349,0.279336
195,0.248071,0.27621
196,0.276326,0.276221
197,0.284428,0.277042
198,0.295735,0.278911
199,0.293808,0.280401
200,0.252766,0.277637
201,0.232179,0.273092
202,0.283266,0.274109
203,0.25533,0.272231
204,0.266627,0.271671
205,0.294329,0.273936
206,0.25327,0.27187
207,0.27474,0.272157
208,0.243366,0.269278
209,0.27721,0.270071
210,0.243764,0.26744
211,0.270655,0.267762
212,0.285061,0.269492
213,0.30205,0.272748
214,0.254006,0.270873
215,0.292902,0.273076
216,0.274584,0.273227
217,0.267252,0.272629
218,0.277291,0.273096
219,0.26927,0.272713
220,0.274043,0.272846
221,0.25494,0.271055
222,0.252928,0.269243
223,0.23835,0.266153
224,0.242343,0.263772
225,0.255802,0.262975
226,0.235588,0.260237
227,0.252744,0.259487
228,0.322376,0.265776
229,0.246662,0.263865
230,0.287828,0.266261


==> diagrams/diagnostics/grad_norm_grpo.csv <==
step,raw,ema
0,0.295248,0.295248
1,0.176397,0.283363
2,0.191663,0.274193
3,0.23576,0.27035
4,0.179475,0.261262
5,0.249642,0.2601
6,0.222141,0.256304
7,0.343131,0.264987
8,0.405173,0.279006
9,0.17036,0.268141
10,0.20909,0.262236
11,0.331706,0.269183
12,0.215502,0.263815
13,0.242203,0.261654
14,0.388205,0.274309
15,0.176383,0.264516
16,0.231352,0.2612
17,1.08706,0.343785
18,0.170443,0.326451
19,0.828888,0.376695
20,0.264624,0.365488
21,0.209608,0.3499
22,0.262242,0.341134
23,0.308298,0.33785
24,0.255574,0.329623
25,0.188226,0.315483
26,0.141583,0.298093
27,0.229838,0.291268
28,0.218663,0.284007
29,0.180326,0.273639
30,0.314917,0.277767
31,0.219826,0.271973
32,0.196596,0.264435
33,0.207582,0.25875
34,0.247346,0.257609
35,0.267432,0.258592
36,0.21325,0.254057
37,0.237516,0.252403
38,0.340505,0.261214
39,0.192295,0.254322
40,0.189064,0.247796
41,0.221013,0.245118
42,0.274388,0.248045
43,0.156922,0.238932
44,0.307008,0.24574
45,0.212924,0.242458
46,0.380246,0.256237
47,0.229975,0.253611
48,0.191713,0.247421
49,0.196934,0.242372
50,0.235826,0.241718
51,0.331369,0.250683
52,0.244895,0.250104
53,0.191589,0.244253
54,0.814154,0.301243
55,0.303312,0.30145
56,0.493415,0.320646
57,0.215268,0.310108
58,0.190069,0.298104
59,0.208664,0.28916
60,0.241179,0.284362
61,0.232868,0.279213
62,0.256488,0.27694
63,0.255933,0.27484
64,0.289254,0.276281
65,0.237549,0.272408
66,0.24335,0.269502
67,0.313593,0.273911
68,0.215494,0.268069
69,0.228874,0.26415
70,0.244392,0.262174
71,0.278702,0.263827
72,0.257081,0.263152
73,0.21404,0.258241
74,0.31101,0.263518
75,0.256811,0.262847
76,0.227812,0.259344
77,0.306627,0.264072
78,0.182372,0.255902
79,0.236942,0.254006
80,0.210435,0.249649
81,0.275326,0.252217
82,0.219942,0.248989
83,0.224091,0.246499
84,0.26925,0.248775
85,0.23846,0.247743
86,0.203226,0.243291
87,0.261749,0.245137
88,0.184389,0.239062
89,0.179925,0.233149
90,0.393046,0.249138
91,0.265846,0.250809
92,0.230347,0.248763
93,0.308199,0.254706
94,0.183154,0.247551
95,0.204828,0.243279
96,0.452619,0.264213
97,0.263642,0.264156
98,0.260407,0.263781
99,0.281252,0.265528
100,0.227905,0.261766
101,0.142059,0.249795
102,0.151425,0.239958
103,0.243175,0.24028
104,0.308887,0.247141
105,0.490515,0.271478
106,0.202343,0.264564
107,0.117751,0.249883
108,0.20977,0.245872
109,0.828932,0.304178
110,0.20194,0.293954
111,0.218724,0.286431
112,0.252096,0.282997
113,0.195769,0.274275
114,0.254111,0.272258
115,0.186237,0.263656
116,0.15275,0.252565
117,0.248351,0.252144
118,0.161447,0.243074
119,0.212329,0.24
120,0.66337,0.282337
121,0.230526,0.277156
122,0.36073,0.285513
123,0.580969,0.315059
124,0.200262,0.303579
125,0.16229,0.28945
126,0.192417,0.279747
127,0.186872,0.270459
128,0.21451,0.264864
129,0.216469,0.260025
130,0.239453,0.257968
131,0.15631,0.247802
132,0.249099,0.247932
133,0.226694,0.245808
134,0.175949,0.238822
135,0.259512,0.240891
136,0.219693,0.238771
137,0.234181,0.238312
138,0.267215,0.241203
139,0.240297,0.241112
140,0.322255,0.249226
141,0.288765,0.25318
142,0.265894,0.254451
143,0.211177,0.250124
144,0.184015,0.243513
145,0.236127,0.242775
146,0.28456,0.246953
147,0.186893,0.240947
148,0.205808,0.237433
149,0.203613,0.234051
150,0.222138,0.23286
151,0.218617,0.231436
152,0.169806,0.225273
153,0.234268,0.226172
154,0.179127,0.221468
155,0.237963,0.223117
156,0.224292,0.223235
157,0.563859,0.257297
158,0.186931,0.25026
159,0.136643,0.238899
160,0.252909,0.2403
161,0.854503,0.30172
162,0.220368,0.293585
163,0.242059,0.288432
164,0.189958,0.278585
165,0.206556,0.271382
166,0.244653,0.268709
167,0.256115,0.26745
168,0.13083,0.253788
169,0.216595,0.250068
170,0.153779,0.240439
171,0.21383,0.237778
172,0.221578,0.236158
173,0.259228,0.238465
174,0.218051,0.236424
175,0.201474,0.232929
176,0.232479,0.232884
177,0.140446,0.22364
178,0.218295,0.223106
179,0.196401,0.220435
180,0.499013,0.248293
181,0.219981,0.245462
182,0.198567,0.240772
183,0.236849,0.24038
184,0.272774,0.243619
185,0.200521,0.23931
186,0.156794,0.231058
187,0.181671,0.226119
188,0.303056,0.233813
189,0.205904,0.231022
190,0.157342,0.223654
191,0.196763,0.220965
192,0.221963,0.221065
193,0.169882,0.215946
194,0.524349,0.246787
195,0.154062,0.237514
196,0.208847,0.234648
197,0.226818,0.233865
198,0.19422,0.2299
199,0.765344,0.283445
200,0.236743,0.278774
201,0.487699,0.299667
202,0.166789,0.286379
203,0.236262,0.281367
204,0.196296,0.27286
205,0.185924,0.264167
206,0.476229,0.285373
207,0.180385,0.274874
208,0.279639,0.27535
209,0.220497,0.269865
210,0.170709,0.259949
211,0.194592,0.253414
212,0.131433,0.241216
213,0.212446,0.238339
214,0.180494,0.232554
215,0.178032,0.227102
216,0.155946,0.219986
217,0.157427,0.21373
218,0.239126,0.21627
219,0.128922,0.207535
220,0.226816,0.209463
221,0.160401,0.204557
222,0.215305,0.205632
223,0.162347,0.201303
224,0.71218,0.252391
225,0.188208,0.245973
226,0.31471,0.252846
227,0.150216,0.242583
228,0.208581,0.239183
229,0.224558,0.237721
230,0.217171,0.235666


==> diagrams/diagnostics/kl_g3po.csv <==
step,raw,ema
0,1e-05,1e-05
1,3.65482e-05,1.26548e-05
2,7.66435e-05,1.90537e-05
3,0.00015248,3.23964e-05
4,0.000189937,4.81504e-05
5,0.000231847,6.652e-05
6,0.000257885,8.56565e-05
7,0.000351809,0.000112272
8,0.000300646,0.000131109
9,0.000464275,0.000164426
10,0.000427858,0.000190769
11,0.000493489,0.000221041
12,0.000550917,0.000254029
13,0.000614904,0.000290116
14,0.000614267,0.000322531
15,0.000794703,0.000369748
16,0.000809671,0.000413741
17,0.000712604,0.000443627
18,0.00107677,0.000506942
19,0.000765947,0.000532842
20,0.0009317,0.000572728
21,0.00114521,0.000629976
22,0.00112873,0.000679852
23,0.00110763,0.00072263
24,0.00120385,0.000770752
25,0.00117059,0.000810736
26,0.00138793,0.000868456
27,0.00137953,0.000919563
28,0.0015296,0.000980567
29,0.00169428,0.00105194
30,0.00145784,0.00109253
31,0.00157095,0.00114037
32,0.00159052,0.00118539
33,0.00195119,0.00126197
34,0.00217116,0.00135288
35,0.00222306,0.0014399
36,0.00246523,0.00154244
37,0.00215848,0.00160404
38,0.00203266,0.0016469
39,0.00231149,0.00171336
40,0.00232772,0.0017748
41,0.00186436,0.00178375
42,0.0029028,0.00189566
43,0.00227219,0.00193331
44,0.00246634,0.00198661
45,0.00263348,0.0020513
46,0.00283939,0.00213011
47,0.00315486,0.00223258
48,0.00333427,0.00234275
49,0.0033615,0.00244463
50,0.00354123,0.00255429
51,0.00310516,0.00260938
52,0.0029108,0.00263952
53,0.00311167,0.00268673
54,0.00320505,0.00273856
55,0.00363241,0.00282795
56,0.00298916,0.00284407
57,0.00344359,0.00290402
58,0.0030434,0.00291796
59,0.00322253,0.00294842
60,0.0028096,0.00293453
61,0.00295252,0.00293633
62,0.00345264,0.00298796
63,0.00373112,0.00306228
64,0.00409562,0.00316561
65,0.0043417,0.00328322
66,0.00406644,0.00336154
67,0.00435746,0.00346114
68,0.00384369,0.00349939
69,0.00436334,0.00358579
70,0.00498194,0.0037254
71,0.00504663,0.00385752
72,0.00427619,0.00389939
73,0.00443558,0.00395301
74,0.00481498,0.00403921
75,0.00434892,0.00407018
76,0.00458857,0.00412202
77,0.00447235,0.00415705
78,0.0053573,0.00427708
79,0.00500664,0.00435003
80,0.0046363,0.00437866
81,0.00615022,0.00455581
82,0.00481509,0.00458174
83,0.00412849,0.00453642
84,0.00550663,0.00463344
85,0.0050309,0.00467318
86,0.00601975,0.00480784
87,0.00642383,0.00496944
88,0.00656147,0.00512864
89,0.00509547,0.00512533
90,0.00628405,0.0052412
91,0.00493571,0.00521065
92,0.00612832,0.00530242
93,0.00498477,0.00527065
94,0.00735679,0.00547926
95,0.0055576,0.0054871
96,0.00653334,0.00559172
97,0.00534422,0.00556697
98,0.00719136,0.00572941
99,0.00821222,0.00597769
100,0.00646506,0.00602643
101,0.00598763,0.00602255
102,0.00676844,0.00609714
103,0.00609272,0.0060967
104,0.00708916,0.00619594
105,0.00693137,0.00626948
106,0.00754468,0.006397
107,0.00808629,0.00656593
108,0.0068668,0.00659602
109,0.00789915,0.00672633
110,0.00785789,0.00683949
111,0.00659719,0.00681526
112,0.00816323,0.00695006
113,0.0104146,0.00729651
114,0.0072884,0.0072957
115,0.00658755,0.00722489
116,0.007246,0.007227
117,0.00734071,0.00723837
118,0.00696293,0.00721082
119,0.00719137,0.00720888
120,0.00812535,0.00730053
121,0.00796125,0.0073666
122,0.00782334,0.00741227
123,0.00747319,0.00741836
124,0.0105295,0.00772948
125,0.0088254,0.00783907
126,0.0116243,0.00821759
127,0.0100495,0.00840078
128,0.00854061,0.00841476
129,0.00921424,0.00849471
130,0.00894923,0.00854016
131,0.00920533,0.00860668
132,0.00994673,0.00874068
133,0.0106625,0.00893287
134,0.0105142,0.00909101
135,0.00870659,0.00905256
136,0.00993408,0.00914072
137,0.0105045,0.00927709
138,0.00976438,0.00932582
139,0.0101225,0.00940548
140,0.00963152,0.00942809
141,0.00776588,0.00926187
142,0.008235,0.00915918
143,0.0104788,0.00929114
144,0.011976,0.00955963
145,0.010032,0.00960687
146,0.010153,0.00966148
147,0.0122319,0.00991853
148,0.00890689,0.00981736
149,0.0110596,0.00994159
150,0.0107307,0.0100205
151,0.0107764,0.0100961
152,0.0138984,0.0104763
153,0.00906996,0.0103357
154,0.0124271,0.0105448
155,0.00970115,0.0104605
156,0.0114019,0.0105546
157,0.0111449,0.0106136
158,0.00936775,0.010489
159,0.0109175,0.0105319
160,0.01312,0.0107907
161,0.0105878,0.0107704
162,0.00916891,0.0106103
163,0.0106156,0.0106108
164,0.00988714,0.0105384
165,0.0111196,0.0105966
166,0.0113498,0.0106719
167,0.01408,0.0110127
168,0.0111195,0.0110234
169,0.0116264,0.0110837
170,0.0144203,0.0114173
171,0.0106505,0.0113407
172,0.0107923,0.0112858
173,0.0109486,0.0112521
174,0.0137499,0.0115019
175,0.011901,0.0115418
176,0.0116853,0.0115561
177,0.0118479,0.0115853
178,0.0126317,0.01169
179,0.0156991,0.0120909
180,0.0150968,0.0123915
181,0.0154614,0.0126985
182,0.0155437,0.012983
183,0.0114889,0.0128336
184,0.0134944,0.0128997
185,0.012392,0.0128489
186,0.0148041,0.0130444
187,0.0120014,0.0129401
188,0.0150282,0.0131489
189,0.0121103,0.0130451
190,0.0165366,0.0133942
191,0.0138683,0.0134416
192,0.0151261,0.0136101
193,0.0105268,0.0133017
194,0.0144741,0.013419
195,0.0170165,0.0137787
196,0.0145668,0.0138575
197,0.0160851,0.0140803
198,0.0143857,0.0141108
199,0.0145711,0.0141569
200,0.0127223,0.0140134
201,0.0134116,0.0139532
202,0.0152396,0.0140819
203,0.0135315,0.0140268
204,0.0150201,0.0141262
205,0.0143689,0.0141504
206,0.0177759,0.014513
207,0.0120456,0.0142662
208,0.0128929,0.0141289
209,0.0175802,0.014474
210,0.0148933,0.014516
211,0.0167942,0.0147438
212,0.0163313,0.0149025
213,0.0130311,0.0147154
214,0.0153469,0.0147785
215,0.0168101,0.0149817
216,0.0154643,0.01503
217,0.020142,0.0155412
218,0.0169043,0.0156775
219,0.0172341,0.0158331
220,0.0133372,0.0155835
221,0.0136119,0.0153864
222,0.0169199,0.0155397
223,0.01536,0.0155218
224,0.0171977,0.0156894
225,0.0140873,0.0155291
226,0.0190521,0.0158814
227,0.0184774,0.016141
228,0.0126066,0.0157876
229,0.0194332,0.0161522
230,0.0151203,0.016049


==> diagrams/diagnostics/kl_gopo.csv <==
step,raw,ema
0,1e-05,1e-05
1,5.74838e-05,1.47484e-05
2,0.000116951,2.49687e-05
3,0.000190837,4.15555e-05
4,0.00024546,6.19459e-05
5,0.000365459,9.22973e-05
6,0.00048658,0.000131726
7,0.000510661,0.000169619
8,0.000541795,0.000206837
9,0.000570726,0.000243226
10,0.000733866,0.00029229
11,0.000766123,0.000339673
12,0.000978424,0.000403548
13,0.00100144,0.000463337
14,0.001236,0.000540603
15,0.00101191,0.000587734
16,0.00113795,0.000642755
17,0.00114448,0.000692928
18,0.00145663,0.000769298
19,0.00132481,0.000824849
20,0.00194769,0.000937132
21,0.00173792,0.00101721
22,0.00183652,0.00109914
23,0.002066,0.00119583
24,0.00186992,0.00126324
25,0.00213558,0.00135047
26,0.00203745,0.00141917
27,0.00236117,0.00151337
28,0.00203595,0.00156563
29,0.00214899,0.00162396
30,0.0028611,0.00174768
31,0.0026341,0.00183632
32,0.00214962,0.00186765
33,0.00258097,0.00193898
34,0.00275694,0.00202078
35,0.00299674,0.00211837
36,0.00387408,0.00229394
37,0.00344197,0.00240875
38,0.00349195,0.00251707
39,0.00269543,0.0025349
40,0.00344216,0.00262563
41,0.00426378,0.00278944
42,0.00443752,0.00295425
43,0.00430212,0.00308904
44,0.00335065,0.0031152
45,0.00516854,0.00332053
46,0.00397151,0.00338563
47,0.00422033,0.0034691
48,0.00495145,0.00361734
49,0.00402058,0.00365766
50,0.00447176,0.00373907
51,0.00475874,0.00384104
52,0.00448338,0.00390527
53,0.00505895,0.00402064
54,0.00461474,0.00408005
55,0.00492619,0.00416466
56,0.00580359,0.00432856
57,0.00665819,0.00456152
58,0.00504719,0.00461009
59,0.00508591,0.00465767
60,0.00627183,0.00481908
61,0.00504269,0.00484145
62,0.00656586,0.00501389
63,0.0056097,0.00507347
64,0.00686358,0.00525248
65,0.00541757,0.00526899
66,0.00674939,0.00541703
67,0.00645997,0.00552132
68,0.00632104,0.00560129
69,0.00700608,0.00574177
70,0.00667217,0.00583481
71,0.00734058,0.00598539
72,0.00754113,0.00614096
73,0.00634275,0.00616114
74,0.00740393,0.00628542
75,0.00685566,0.00634245
76,0.00715569,0.00642377
77,0.00733903,0.0065153
78,0.00759427,0.00662319
79,0.00757672,0.00671855
80,0.00654661,0.00670135
81,0.00899531,0.00693075
82,0.00814238,0.00705191
83,0.00806227,0.00715295
84,0.00871667,0.00730932
85,0.00729091,0.00730748
86,0.0102753,0.00760426
87,0.00894079,0.00773792
88,0.00977805,0.00794193
89,0.00971779,0.00811952
90,0.00913371,0.00822094
91,0.00751119,0.00814996
92,0.00889288,0.00822425
93,0.00936422,0.00833825
94,0.00728531,0.00823296
95,0.0104414,0.0084538
96,0.00910943,0.00851936
97,0.0104307,0.00871049
98,0.0107065,0.00891009
99,0.0110102,0.00912011
100,0.00954085,0.00916218
101,0.0100039,0.00924635
102,0.0088193,0.00920364
103,0.0113758,0.00942085
104,0.0118325,0.00966202
105,0.0102814,0.00972396
106,0.00942783,0.00969434
107,0.0113807,0.00986298
108,0.0111167,0.00998835
109,0.0124156,0.0102311
110,0.0103501,0.010243
111,0.0102342,0.0102421
112,0.00932587,0.0101505
113,0.01028,0.0101634
114,0.0148973,0.0106368
115,0.011689,0.010742
116,0.0116391,0.0108317
117,0.0121796,0.0109665
118,0.0108862,0.0109585
119,0.0111715,0.0109798
120,0.0123485,0.0111167
121,0.0128655,0.0112916
122,0.0114329,0.0113057
123,0.0153679,0.0117119
124,0.0135166,0.0118924
125,0.0127421,0.0119774
126,0.0133837,0.012118
127,0.0128011,0.0121863
128,0.0131778,0.0122855
129,0.0130218,0.0123591
130,0.0109092,0.0122141
131,0.0152848,0.0125212
132,0.011099,0.012379
133,0.0164213,0.0127832
134,0.0134653,0.0128514
135,0.0120273,0.012769
136,0.0150652,0.0129986
137,0.0157347,0.0132722
138,0.0126229,0.0132073
139,0.0158716,0.0134737
140,0.0162129,0.0137477
141,0.014785,0.0138514
142,0.0113034,0.0135966
143,0.0149692,0.0137338
144,0.0138047,0.0137409
145,0.017594,0.0141262
146,0.0156931,0.0142829
147,0.0131399,0.0141686
148,0.0156966,0.0143214
149,0.0145902,0.0143483
150,0.0171042,0.0146239
151,0.0157208,0.0147336
152,0.0148126,0.0147415
153,0.0154791,0.0148152
154,0.0153536,0.0148691
155,0.0153401,0.0149162
156,0.0141166,0.0148362
157,0.0180953,0.0151621
158,0.0165065,0.0152966
159,0.0206197,0.0158289
160,0.0165242,0.0158984
161,0.0181903,0.0161276
162,0.0164594,0.0161608
163,0.0167029,0.016215
164,0.015802,0.0161737
165,0.0186863,0.016425
166,0.0211438,0.0168968
167,0.0196397,0.0171711
168,0.016607,0.0171147
169,0.0151132,0.0169146
170,0.0158736,0.0168105
171,0.0177312,0.0169025
172,0.0193794,0.0171502
173,0.020138,0.017449
174,0.0192535,0.0176294
175,0.0219636,0.0180629
176,0.0200499,0.0182616
177,0.0173764,0.018173
178,0.0223787,0.0185936
179,0.0170821,0.0184425
180,0.0191832,0.0185165
181,0.0177629,0.0184412
182,0.024922,0.0190893
183,0.0246362,0.0196439
184,0.0216958,0.0198491
185,0.0183724,0.0197015
186,0.024099,0.0201412
187,0.0168769,0.0198148
188,0.0190871,0.019742
189,0.023362,0.020104
190,0.0190674,0.0200004
191,0.0246777,0.0204681
192,0.0283853,0.0212598
193,0.0177304,0.0209069
194,0.0213022,0.0209464
195,0.0194225,0.020794
196,0.028485,0.0215631
197,0.0168448,0.0210913
198,0.0185346,0.0208356
199,0.0280021,0.0215523
200,0.0162576,0.0210228
201,0.0217819,0.0210987
202,0.0279054,0.0217794
203,0.0224035,0.0218418
204,0.0220301,0.0218606
205,0.0213876,0.0218133
206,0.0269263,0.0223246
207,0.0231583,0.022408
208,0.0214051,0.0223077
209,0.0177961,0.0218565
210,0.0194854,0.0216194
211,0.0230916,0.0217666
212,0.0225553,0.0218455
213,0.0223158,0.0218925
214,0.0194226,0.0216455
215,0.0184257,0.0213236
216,0.0278432,0.0219755
217,0.0273696,0.0225149
218,0.0224028,0.0225037
219,0.0227714,0.0225305
220,0.0248304,0.0227605
221,0.0244302,0.0229274
222,0.0296761,0.0236023
223,0.0218578,0.0234279
224,0.0238344,0.0234685
225,0.0255377,0.0236754
226,0.0218977,0.0234977
227,0.0268428,0.0238322
228,0.0256633,0.0240153
229,0.0297234,0.0245861
230,0.0271716,0.0248446


==> diagrams/diagnostics/kl_grpo.csv <==
step,raw,ema
0,1e-05,1e-05
1,4.59105e-05,1.35911e-05
2,0.000103146,2.25465e-05
3,0.00012922,3.32139e-05
4,0.000201967,5.00892e-05
5,0.000273044,7.23847e-05
6,0.000272474,9.23937e-05
7,0.0004302,0.000126174
8,0.000397775,0.000153334
9,0.000430151,0.000181016
10,0.000505835,0.000213498
11,0.000557199,0.000247868
12,0.00057337,0.000280418
13,0.000692848,0.000321661
14,0.000684011,0.000357896
15,0.000812823,0.000403389
16,0.00089669,0.000452719
17,0.000958233,0.00050327
18,0.000993091,0.000552252
19,0.00101997,0.000599024
20,0.00100205,0.000639327
21,0.00124114,0.000699509
22,0.0011688,0.000746438
23,0.00131281,0.000803075
24,0.00132017,0.000854785
25,0.00133943,0.00090325
26,0.00152807,0.000965732
27,0.00223245,0.0010924
28,0.00162511,0.00114567
29,0.00183681,0.00121479
30,0.00213115,0.00130642
31,0.00164011,0.00133979
32,0.00260441,0.00146625
33,0.00235771,0.0015554
34,0.00197045,0.00159691
35,0.00211726,0.00164894
36,0.00189403,0.00167345
37,0.00198694,0.0017048
38,0.00297471,0.00183179
39,0.00270263,0.00191887
40,0.00239538,0.00196652
41,0.00262428,0.0020323
42,0.00265521,0.00209459
43,0.00295091,0.00218022
44,0.00247187,0.00220939
45,0.00325538,0.00231399
46,0.00289617,0.00237221
47,0.00284972,0.00241996
48,0.00291736,0.0024697
49,0.00332846,0.00255557
50,0.00281193,0.00258121
51,0.00338918,0.00266201
52,0.00344547,0.00274035
53,0.00360373,0.00282669
54,0.00370026,0.00291405
55,0.00446222,0.00306886
56,0.00456491,0.00321847
57,0.00436087,0.00333271
58,0.00374065,0.0033735
59,0.00490958,0.00352711
60,0.003777,0.0035521
61,0.00428912,0.0036258
62,0.00346917,0.00361014
63,0.0045506,0.00370419
64,0.00502937,0.0038367
65,0.00343331,0.00379636
66,0.00518503,0.00393523
67,0.0047677,0.00401848
68,0.0050032,0.00411695
69,0.00459053,0.00416431
70,0.00457031,0.00420491
71,0.0054959,0.00433401
72,0.00548079,0.00444869
73,0.00533252,0.00453707
74,0.00441938,0.0045253
75,0.00526183,0.00459895
76,0.00484901,0.00462396
77,0.00526066,0.00468763
78,0.00621149,0.00484001
79,0.00673688,0.0050297
80,0.00558898,0.00508563
81,0.00659598,0.00523666
82,0.0055333,0.00526633
83,0.00418446,0.00515814
84,0.00528803,0.00517113
85,0.00654312,0.00530833
86,0.00745884,0.00552338
87,0.00660409,0.00563145
88,0.00504194,0.0055725
89,0.00638639,0.00565389
90,0.0060337,0.00569187
91,0.00567271,0.00568995
92,0.00526842,0.0056478
93,0.00605021,0.00568804
94,0.0065078,0.00577002
95,0.0079668,0.0059897
96,0.00663987,0.00605471
97,0.00612555,0.0060618
98,0.00778298,0.00623392
99,0.00742758,0.00635328
100,0.0067304,0.00639099
101,0.00854857,0.00660675
102,0.00757751,0.00670383
103,0.00894198,0.00692764
104,0.0071551,0.00695039
105,0.00688514,0.00694386
106,0.00689922,0.0069394
107,0.00649827,0.00689529
108,0.00800468,0.00700623
109,0.00807052,0.00711266
110,0.0104876,0.00745015
111,0.00787442,0.00749258
112,0.0110606,0.00784938
113,0.00877194,0.00794163
114,0.0083057,0.00797804
115,0.00710664,0.0078909
116,0.00922328,0.00802414
117,0.00763278,0.007985
118,0.00923072,0.00810957
119,0.00951837,0.00825045
120,0.00755273,0.00818068
121,0.00974043,0.00833666
122,0.00900356,0.00840335
123,0.011818,0.00874481
124,0.0082318,0.00869351
125,0.00781223,0.00860539
126,0.00769217,0.00851406
127,0.00956705,0.00861936
128,0.0124191,0.00899934
129,0.0100204,0.00910145
130,0.00838703,0.00903
131,0.0102073,0.00914774
132,0.0102048,0.00925344
133,0.0110937,0.00943746
134,0.0102822,0.00952194
135,0.0104007,0.00960982
136,0.00923495,0.00957233
137,0.0107654,0.00969164
138,0.00895341,0.00961781
139,0.00881719,0.00953775
140,0.0125884,0.00984281
141,0.0123409,0.0100926
142,0.0112778,0.0102111
143,0.0113459,0.0103246
144,0.0105075,0.0103429
145,0.0108973,0.0103983
146,0.0101659,0.0103751
147,0.0129981,0.0106374
148,0.0116929,0.0107429
149,0.0111499,0.0107836
150,0.0115766,0.0108629
151,0.0105906,0.0108357
152,0.0112952,0.0108817
153,0.0128646,0.0110799
154,0.0120153,0.0111735
155,0.013547,0.0114108
156,0.0133929,0.011609
157,0.0159791,0.012046
158,0.0132909,0.0121705
159,0.0146329,0.0124168
160,0.00986418,0.0121615
161,0.0113813,0.0120835
162,0.0161389,0.012489
163,0.0156779,0.0128079
164,0.0126315,0.0127903
165,0.0126189,0.0127731
166,0.0155921,0.013055
167,0.0118991,0.0129394
168,0.012366,0.0128821
169,0.0131476,0.0129086
170,0.0139726,0.013015
171,0.0141493,0.0131285
172,0.0142476,0.0132404
173,0.0115543,0.0130718
174,0.0140816,0.0131728
175,0.0139314,0.0132486
176,0.0134701,0.0132708
177,0.0142951,0.0133732
178,0.0137141,0.0134073
179,0.0118288,0.0132494
180,0.0134132,0.0132658
181,0.011829,0.0131221
182,0.0117128,0.0129812
183,0.0133697,0.0130201
184,0.0167832,0.0133964
185,0.0169122,0.013748
186,0.0160754,0.0139807
187,0.01546,0.0141286
188,0.0139996,0.0141157
189,0.0149768,0.0142018
190,0.0183778,0.0146194
191,0.0153198,0.0146895
192,0.0169505,0.0149156
193,0.0231448,0.0157385
194,0.0131772,0.0154824
195,0.0181683,0.015751
196,0.0195746,0.0161333
197,0.0154119,0.0160612
198,0.0158289,0.0160379
199,0.0138875,0.0158229
200,0.0148265,0.0157233
201,0.0198354,0.0161345
202,0.0170871,0.0162297
203,0.0167861,0.0162854
204,0.0158787,0.0162447
205,0.0153911,0.0161593
206,0.0150585,0.0160493
207,0.0170011,0.0161444
208,0.0193356,0.0164636
209,0.0180505,0.0166223
210,0.0187544,0.0168355
211,0.0159478,0.0167467
212,0.0154615,0.0166182
213,0.0151153,0.0164679
214,0.0166166,0.0164828
215,0.0184425,0.0166787
216,0.0160134,0.0166122
217,0.0181191,0.0167629
218,0.0170848,0.0167951
219,0.0162515,0.0167407
220,0.0189709,0.0169637
221,0.0146205,0.0167294
222,0.0195369,0.0170102
223,0.0128882,0.016598
224,0.0179396,0.0167321
225,0.0192707,0.016986
226,0.0177906,0.0170664
227,0.0185298,0.0172128
228,0.0192672,0.0174182
229,0.0188696,0.0175634
230,0.0185686,0.0176639


==> diagrams/grad_stab/by_G.csv <==
G,iir_sum,iir_gdpo,iir_g3po,max_grpo,max_g3po
2,1.33132,1.33132,0,0.707029,2
4,1.49772,4.34696,0,1.49735,2
8,1.58565,3.43834,0,2.43435,2
16,1.45605,3.74,0,3.23268,2


==> diagrams/grad_stab/iir_steps_g3po.csv <==
step,raw,ema
1,0,0
2,0,0
3,0,0
4,0,0
5,0,0
6,0,0
7,0,0
8,0,0
9,0,0
10,0,0
11,0,0
12,0,0
13,0,0
14,0,0
15,0,0
16,0,0
17,0,0
18,0,0
19,0,0
20,0,0
21,0,0
22,0,0
23,0,0
24,0,0
25,0,0
26,0,0
27,0,0
28,0,0
29,0,0
30,0,0
31,0,0
32,0,0
33,0,0
34,0,0
35,0,0
36,0,0
37,0,0
38,0,0
39,0,0
40,0,0
41,0,0
42,0,0
43,0,0
44,0,0
45,0,0
46,0,0
47,0,0
48,0,0
49,0,0
50,0,0
51,0,0
52,0,0
53,0,0
54,0,0
55,0,0
56,0,0
57,0,0
58,0,0
59,0,0
60,0,0
61,0,0
62,0,0
63,0,0
64,0,0
65,0,0
66,0,0
67,0,0
68,0,0
69,0,0
70,0,0
71,0,0
72,0,0
73,0,0
74,0,0
75,0,0
76,0,0
77,0,0
78,0,0
79,0,0
80,0,0
81,0,0
82,0,0
83,0,0
84,0,0
85,0,0
86,0,0
87,0,0
88,0,0
89,0,0
90,0,0
91,0,0
92,0,0
93,0,0
94,0,0
95,0,0
96,0,0
97,0,0
98,0,0
99,0,0
100,0,0
101,0,0
102,0,0
103,0,0
104,0,0
105,0,0
106,0,0
107,0,0
108,0,0
109,0,0
110,0,0
111,0,0
112,0,0
113,0,0
114,0,0
115,0,0
116,0,0
117,0,0
118,0,0
119,0,0
120,0,0
121,0,0
122,0,0
123,0,0
124,0,0
125,0,0
126,0,0
127,0,0
128,0,0
129,0,0
130,0,0
131,0,0
132,0,0
133,0,0
134,0,0
135,0,0
136,0,0
137,0,0
138,0,0
139,0,0
140,0,0
141,0,0
142,0,0
143,0,0
144,0,0
145,0,0
146,0,0
147,0,0
148,0,0
149,0,0
150,0,0
151,0,0
152,0,0
153,0,0
154,0,0
155,0,0
156,0,0
157,0,0
158,0,0
159,0,0
160,0,0
161,0,0
162,0,0
163,0,0
164,0,0
165,0,0
166,0,0
167,0,0
168,0,0
169,0,0
170,0,0
171,0,0
172,0,0
173,0,0
174,0,0
175,0,0
176,0,0
177,0,0
178,0,0
179,0,0
180,0,0
181,0,0
182,0,0
183,0,0
184,0,0
185,0,0
186,0,0
187,0,0
188,0,0
189,0,0
190,0,0
191,0,0
192,0,0
193,0,0
194,0,0
195,0,0
196,0,0
197,0,0
198,0,0
199,0,0
200,0,0
201,0,0
202,0,0
203,0,0
204,0,0
205,0,0
206,0,0
207,0,0
208,0,0
209,0,0
210,0,0
211,0,0
212,0,0
213,0,0
214,0,0
215,0,0
216,0,0
217,0,0
218,0,0
219,0,0
220,0,0
221,0,0
222,0,0
223,0,0
224,0,0
225,0,0
226,0,0
227,0,0
228,0,0
229,0,0
230,0,0
231,0,0
232,0,0
233,0,0
234,0,0


==> diagrams/grad_stab/iir_steps_gdpo.csv <==
step,raw,ema
1,2.0979,2.0979
2,9.7973,2.86784
3,5.03356,3.08441
4,4.39189,3.21516
5,6.46388,3.54003
6,12.0968,4.39571
7,6.27178,4.58331
8,7.72059,4.89704
9,9.58084,5.36542
10,6.22711,5.45159
11,7.79661,5.68609
12,5.66038,5.68352
13,6.66667,5.78183
14,3.97351,5.601
15,6.78571,5.71947
16,2.72374,5.4199
17,4.16667,5.29458
18,3.33333,5.09845
19,9.30233,5.51884
20,1.96721,5.16368
21,6.55172,5.30248
22,3.93013,5.16525
23,4.47761,5.09648
24,5.80645,5.16748
25,3.39623,4.99035
26,5.40541,5.03186
27,6.27063,5.15574
28,4.78469,5.11863
29,5.2459,5.13136
30,1.62602,4.78082
31,5.37975,4.84072
32,5.80205,4.93685
33,4.48718,4.89188
34,4.84581,4.88728
35,4.49827,4.84838
36,1.53257,4.51679
37,3.57143,4.42226
38,2.07715,4.18775
39,5.32915,4.30189
40,5.16129,4.38783
41,6.08696,4.55774
42,2.54545,4.35651
43,4.72727,4.39359
44,8.64662,4.81889
45,5.43131,4.88013
46,3.67232,4.75935
47,3.30189,4.6136
48,4.20712,4.57296
49,3.47003,4.46266
50,5.92593,4.60899
51,4.5977,4.60786
52,4.54545,4.60162
53,2.96053,4.43751
54,4.10095,4.40385
55,4.04624,4.36809
56,2.3166,4.16294
57,1.76211,3.92286
58,4.01338,3.93191
59,5.08475,4.0472
60,4,4.04248
61,2.7668,3.91491
62,4.43787,3.9672
63,3.57143,3.92763
64,5.53746,4.08861
65,4.44444,4.12419
66,4.2471,4.13648
67,3.71622,4.09446
68,4,4.08501
69,7.51634,4.42815
70,3.37553,4.32288
71,4.12371,4.30297
72,2.23048,4.09572
73,5.41311,4.22746
74,4.43213,4.24792
75,3.67893,4.19102
76,2.59366,4.03129
77,6.13027,4.24119
78,4.94297,4.31136
79,1.70068,4.0503
80,2.76074,3.92134
81,4.36242,3.96545
82,3.81679,3.95058
83,5.92105,4.14763
84,0.826446,3.81551
85,2.26415,3.66037
86,4.98221,3.79256
87,0.958466,3.50915
88,7.66551,3.92478
89,3.31325,3.86363
90,7.20721,4.19799
91,4.5614,4.23433
92,3.47222,4.15812
93,2.67559,4.00987
94,0.716846,3.68056
95,2.68456,3.58096
96,1.44928,3.3678
97,1.64474,3.19549
98,4.82315,3.35826
99,3.92749,3.41518
100,1.2987,3.20353
101,2.88462,3.17164
102,1.21951,2.97643
103,3.09278,2.98806
104,2.48227,2.93748
105,2.48619,2.89235
106,3.92157,2.99528
107,4.375,3.13325
108,3.78378,3.1983
109,4.18118,3.29659
110,2.48756,3.21569
111,1.07527,3.00165
112,5.23077,3.22456
113,2.15054,3.11716
114,3.06122,3.11156
115,6.38298,3.4387
116,6.18182,3.71302
117,1.37457,3.47917
118,3.2,3.45125
119,4.07524,3.51365
120,1.40351,3.30264
121,2.43056,3.21543
122,5.09091,3.40298
123,4.93827,3.55651
124,2.8754,3.4884
125,0.403226,3.17988
126,4.03458,3.26535
127,4.48718,3.38753
128,3.13901,3.36268
129,3.28467,3.35488
130,4.05797,3.42519
131,3.98773,3.48144
132,1.9337,3.32667
133,5.40541,3.53454
134,2.94985,3.47607
135,4.0678,3.53525
136,3.88693,3.57041
137,0.955414,3.30891
138,2.80112,3.25813
139,1.33779,3.0661
140,1.35593,2.89508
141,1.64609,2.77018
142,1.5748,2.65065
143,1.56863,2.54244
144,2.90323,2.57852
145,1.66667,2.48734
146,2.16718,2.45532
147,2.31023,2.44081
148,2.52366,2.4491
149,2.15827,2.42001
150,3.92157,2.57017
151,3.79747,2.6929
152,1.94805,2.61842
153,1.46628,2.5032
154,1.81269,2.43415
155,3.61011,2.55175
156,2.89256,2.58583
157,2.71084,2.59833
158,3.33333,2.67183
159,2.38095,2.64274
160,1.01523,2.47999
161,3.53698,2.58569
162,3.27381,2.6545
163,5.31915,2.92097
164,1.13208,2.74208
165,0.408163,2.50869
166,2.7027,2.52809
167,3.08642,2.58392
168,2.01342,2.52687
169,3.21543,2.59573
170,1.01351,2.43751
171,2.04082,2.39784
172,3.125,2.47055
173,0.96463,2.31996
174,2.29885,2.31785
175,3.19489,2.40555
176,1.77305,2.3423
177,1.37457,2.24553
178,3.22581,2.34356
179,0.970874,2.20629
180,3.75,2.36066
181,3.54331,2.47892
182,3.44828,2.57586
183,4.72973,2.79125
184,3.67647,2.87977
185,3.56083,2.94788
186,4.13793,3.06688
187,1.5444,2.91463
188,0.699301,2.6931
189,1.16279,2.54007
190,4.61538,2.7476
191,1.06007,2.57885
192,1.36519,2.45748
193,1.17647,2.32938
194,2.63158,2.3596
195,3.34572,2.45821
196,2.80702,2.49309
197,2.55474,2.49926
198,3.11615,2.56095
199,2.71318,2.57617
200,0.371747,2.35573
201,0.278552,2.14801
202,1.70068,2.10328
203,6.36704,2.52965
204,2.3166,2.50835
205,1.84049,2.44156
206,1.71821,2.36923
207,2.4055,2.37285
208,3.0888,2.44445
209,2.82132,2.48214
210,0.716846,2.30561
211,2.31023,2.30607
212,2.83688,2.35915
213,2.7027,2.39351
214,3.38983,2.49314
215,2.53521,2.49735
216,1.4881,2.39642
217,2.29885,2.38666
218,0.990099,2.24701
219,0.96463,2.11877
220,2.75862,2.18275
221,1.79211,2.14369
222,0.636943,1.99302
223,2.8,2.07371
224,1.82927,2.04927
225,1.77305,2.02165
226,1.91693,2.01118
227,3.69128,2.17919
228,1.72414,2.13368
229,2.10843,2.13116
230,2.97297,2.21534
231,3.38983,2.33279
232,4.47284,2.54679
233,1.97628,2.48974
234,3.52564,2.59333


==> diagrams/grad_stab/iir_steps_sum.csv <==
step,raw,ema
1,2.0979,2.0979
2,7.77027,2.66514
3,4.69799,2.86842
4,3.71622,2.9532
5,3.42205,3.00009
6,10.4839,3.74847
7,4.52962,3.82658
8,5.51471,3.99539
9,7.18563,4.31442
10,3.2967,4.21265
11,6.10169,4.40155
12,5.66038,4.52743
13,5.88235,4.66293
14,1.65563,4.3622
15,6.07143,4.53312
16,3.89105,4.46891
17,2.27273,4.24929
18,0.666667,3.89103
19,6.97674,4.1996
20,1.31148,3.91079
21,5.51724,4.07143
22,0.873362,3.75163
23,2.98507,3.67497
24,5.16129,3.8236
25,2.64151,3.70539
26,3.3033,3.66519
27,2.9703,3.5957
28,1.91388,3.42751
29,2.62295,3.34706
30,0,3.01235
31,3.16456,3.02757
32,4.09556,3.13437
33,1.92308,3.01324
34,3.0837,3.02029
35,2.76817,2.99508
36,1.14943,2.81051
37,1.62338,2.6918
38,0.890208,2.51164
39,3.1348,2.57395
40,3.22581,2.63914
41,4.78261,2.85349
42,1.09091,2.67723
43,2.18182,2.62769
44,3.7594,2.74086
45,2.8754,2.75431
46,1.9774,2.67662
47,2.83019,2.69198
48,2.589,2.68168
49,1.26183,2.5397
50,3.7037,2.6561
51,1.91571,2.58206
52,2.89256,2.61311
53,1.64474,2.51627
54,1.89274,2.45392
55,0.867052,2.29523
56,0.3861,2.10432
57,0.881057,1.98199
58,1.33779,1.91757
59,2.37288,1.9631
60,1.71429,1.93822
61,0.395257,1.78392
62,2.36686,1.84222
63,1.19048,1.77704
64,3.25733,1.92507
65,3.33333,2.0659
66,3.4749,2.2068
67,2.7027,2.25639
68,0.666667,2.09742
69,1.96078,2.08375
70,1.26582,2.00196
71,1.71821,1.97359
72,2.23048,1.99928
73,2.849,2.08425
74,1.93906,2.06973
75,2.00669,2.06343
76,1.15274,1.97236
77,4.5977,2.23489
78,2.28137,2.23954
79,1.36054,2.15164
80,0.306748,1.96715
81,3.69128,2.13956
82,0.381679,1.96377
83,2.63158,2.03055
84,0.413223,1.86882
85,0.377358,1.71968
86,1.42349,1.69006
87,0,1.52105
88,2.78746,1.64769
89,1.20482,1.6034
90,2.7027,1.71333
91,1.75439,1.71744
92,1.73611,1.71931
93,1.00334,1.64771
94,0.716846,1.55462
95,1.34228,1.53339
96,0.362319,1.41628
97,0.328947,1.30755
98,2.57235,1.43403
99,1.51057,1.44168
100,0.324675,1.32998
101,1.60256,1.35724
102,0,1.22152
103,0,1.09936
104,0.35461,1.02489
105,0.828729,1.00527
106,0.980392,1.00279
107,1.25,1.02751
108,1.35135,1.05989
109,1.0453,1.05843
110,1.99005,1.15159
111,0,1.03643
112,1.53846,1.08664
113,0.537634,1.03174
114,1.02041,1.0306
115,2.83688,1.21123
116,1.81818,1.27193
117,0.687285,1.21346
118,0.8,1.17212
119,1.5674,1.21164
120,0,1.09048
121,0,0.981432
122,3.27273,1.21056
123,3.29218,1.41872
124,1.59744,1.4366
125,0,1.29294
126,2.01729,1.36537
127,1.28205,1.35704
128,1.34529,1.35586
129,1.09489,1.32977
130,0.869565,1.28375
131,1.84049,1.33942
132,1.38122,1.3436
133,1.1583,1.32507
134,0.589971,1.25156
135,1.35593,1.262
136,1.06007,1.24181
137,0.318471,1.14947
138,1.12045,1.14657
139,0,1.03191
140,1.01695,1.03042
141,0.411523,0.968527
142,0.787402,0.950414
143,0.392157,0.894589
144,0.967742,0.901904
145,0,0.811714
146,0.619195,0.792462
147,0.330033,0.746219
148,0.315457,0.703143
149,1.07914,0.740742
150,0.326797,0.699348
151,2.21519,0.850932
152,1.2987,0.895709
153,0,0.806138
154,0.302115,0.755736
155,2.88809,0.968971
156,0.826446,0.954718
157,0,0.859246
158,1.21212,0.894534
159,0.396825,0.844763
160,0,0.760287
161,2.57235,0.941493
162,0,0.847344
163,2.48227,1.01084
164,0.377358,0.947488
165,0,0.85274
166,1.35135,0.902601
167,0.617284,0.874069
168,0.671141,0.853776
169,2.57235,1.02563
170,0,0.92307
171,0.291545,0.859918
172,1.38889,0.912815
173,0,0.821533
174,1.53257,0.892637
175,0,0.803373
176,0,0.723036
177,0,0.650732
178,1.43369,0.729028
179,0,0.656125
180,2.1875,0.809263
181,0.393701,0.767707
182,0.766284,0.767564
183,1.68919,0.859727
184,1.10294,0.884048
185,0.890208,0.884664
186,1.72414,0.968611
187,0,0.87175
188,0,0.784575
189,0.387597,0.744877
190,0.769231,0.747313
191,0,0.672582
192,0,0.605323
193,0,0.544791
194,0.328947,0.523207
195,1.85874,0.65676
196,0.350877,0.626171
197,1.45985,0.70954
198,0.283286,0.666914
199,1.16279,0.716502
200,0.371747,0.682026
201,0,0.613824
202,0.680272,0.620469
203,2.99625,0.858047
204,0.3861,0.810853
205,0.613497,0.791117
206,0.687285,0.780734
207,0.343643,0.737025
208,0.3861,0.701932
209,0.940439,0.725783
210,0,0.653205
211,0.990099,0.686894
212,0.70922,0.689127
213,0.900901,0.710304
214,2.0339,0.842663
215,0.84507,0.842904
216,0.595238,0.818138
217,0.287356,0.765059
218,0,0.688554
219,0,0.619698
220,2.06897,0.764625
221,0.716846,0.759847
222,0,0.683862
223,0.8,0.695476
224,0,0.625928
225,0,0.563336
226,0.958466,0.602849
227,1.67785,0.710349
228,0.344828,0.673797
229,0,0.606417
230,1.08108,0.653884
231,0.338983,0.622394
232,1.27796,0.68795
233,0,0.619155
234,0.641026,0.621342


==> diagrams/grad_stab/maxadv_steps_g3po.csv <==
step,raw,ema
1,2,2
2,2,2
3,2,2
4,2,2
5,2,2
6,2,2
7,2,2
8,2,2
9,2,2
10,2,2
11,2,2
12,2,2
13,2,2
14,2,2
15,2,2
16,2,2
17,2,2
18,2,2
19,2,2
20,2,2
21,2,2
22,2,2
23,2,2
24,2,2
25,2,2
26,2,2
27,2,2
28,2,2
29,2,2
30,2,2
31,2,2
32,2,2
33,2,2
34,2,2
35,2,2
36,2,2
37,2,2
38,2,2
39,2,2
40,2,2
41,2,2
42,2,2
43,2,2
44,2,2
45,2,2
46,2,2
47,2,2
48,2,2
49,2,2
50,2,2
51,2,2
52,2,2
53,2,2
54,2,2
55,2,2
56,2,2
57,2,2
58,2,2
59,2,2
60,2,2
61,2,2
62,2,2
63,2,2
64,2,2
65,2,2
66,2,2
67,2,2
68,2,2
69,2,2
70,2,2
71,2,2
72,2,2
73,2,2
74,2,2
75,2,2
76,2,2
77,2,2
78,2,2
79,2,2
80,2,2
81,2,2
82,2,2
83,2,2
84,2,2
85,2,2
86,2,2
87,2,2
88,2,2
89,2,2
90,2,2
91,2,2
92,2,2
93,2,2
94,2,2
95,2,2
96,2,2
97,2,2
98,2,2
99,2,2
100,2,2
101,2,2
102,2,2
103,2,2
104,2,2
105,2,2
106,2,2
107,2,2
108,2,2
109,2,2
110,2,2
111,2,2
112,2,2
113,2,2
114,2,2
115,2,2
116,2,2
117,2,2
118,2,2
119,2,2
120,2,2
121,2,2
122,2,2
123,2,2
124,2,2
125,2,2
126,2,2
127,2,2
128,2,2
129,2,2
130,2,2
131,2,2
132,2,2
133,2,2
134,2,2
135,2,2
136,2,2
137,2,2
138,2,2
139,2,2
140,2,2
141,2,2
142,2,2
143,2,2
144,2,2
145,2,2
146,2,2
147,2,2
148,2,2
149,2,2
150,2,2
151,2,2
152,2,2
153,2,2
154,2,2
155,2,2
156,2,2
157,2,2
158,2,2
159,2,2
160,2,2
161,2,2
162,2,2
163,2,2
164,2,2
165,2,2
166,2,2
167,2,2
168,2,2
169,2,2
170,2,2
171,2,2
172,2,2
173,2,2
174,2,2
175,2,2
176,2,2
177,2,2
178,2,2
179,2,2
180,2,2
181,2,2
182,2,2
183,2,2
184,2,2
185,2,2
186,2,2
187,2,2
188,2,2
189,2,2
190,2,2
191,2,2
192,2,2
193,2,2
194,2,2
195,2,2
196,2,2
197,2,2
198,2,2
199,2,2
200,2,2
201,2,2
202,2,2
203,2,2
204,2,2
205,2,2
206,2,2
207,2,2
208,2,2
209,2,2
210,2,2
211,2,2
212,2,2
213,2,2
214,2,2
215,2,2
216,2,2
217,2,2
218,2,2
219,2,2
220,2,2
221,2,2
222,2,2
223,2,2
224,2,2
225,2,2
226,2,2
227,2,2
228,2,2
229,2,2
230,2,2
231,2,2
232,2,2
233,2,2
234,2,2


==> diagrams/grad_stab/maxadv_steps_grpo.csv <==
step,raw,ema
1,2.47417,2.47417
2,2.47417,2.47417
3,2.47417,2.47417
4,2.47417,2.47417
5,2.47417,2.47417
6,2.47417,2.47417
7,2.47417,2.47417
8,2.47417,2.47417
9,2.47417,2.47417
10,2.47417,2.47417
11,2.47417,2.47417
12,2.47417,2.47417
13,1.87048,2.4138
14,1.87048,2.35947
15,2.47417,2.37094
16,1.76752,2.3106
17,2.47417,2.32696
18,2.47417,2.34168
19,2.47417,2.35493
20,2.47417,2.36685
21,2.47417,2.37758
22,2.47417,2.38724
23,2.47417,2.39594
24,2.47417,2.40376
25,2.47417,2.4108
26,2.47417,2.41714
27,2.47417,2.42284
28,2.47417,2.42798
29,2.47417,2.4326
30,2.47417,2.43675
31,2.47417,2.4405
32,2.47417,2.44386
33,2.47417,2.44689
34,2.47417,2.44962
35,2.47417,2.45208
36,2.47417,2.45429
37,2.47417,2.45628
38,2.47417,2.45807
39,2.47417,2.45968
40,2.47417,2.46113
41,2.47417,2.46243
42,2.47417,2.46361
43,2.47417,2.46466
44,2.47417,2.46561
45,2.47417,2.46647
46,2.47417,2.46724
47,2.47417,2.46793
48,2.47417,2.46856
49,2.47417,2.46912
50,2.47417,2.46962
51,2.47417,2.47008
52,2.47417,2.47049
53,2.47417,2.47086
54,2.47417,2.47119
55,2.47417,2.47149
56,2.47417,2.47176
57,2.47417,2.472
58,2.47417,2.47222
59,2.47417,2.47241
60,2.47417,2.47259
61,2.47417,2.47275
62,2.47417,2.47289
63,2.47417,2.47302
64,2.47417,2.47313
65,2.47417,2.47324
66,2.47417,2.47333
67,2.47417,2.47342
68,2.47417,2.47349
69,2.47417,2.47356
70,2.47417,2.47362
71,2.47417,2.47368
72,2.47417,2.47373
73,2.47417,2.47377
74,2.47417,2.47381
75,2.47417,2.47385
76,2.47417,2.47388
77,2.47417,2.47391
78,1.87048,2.41357
79,2.47417,2.41963
80,2.47417,2.42508
81,2.47417,2.42999
82,2.47417,2.43441
83,2.47417,2.43839
84,2.47417,2.44196
85,2.47417,2.44519
86,2.47417,2.44808
87,2.47417,2.45069
88,2.47417,2.45304
89,2.47417,2.45515
90,2.47417,2.45706
91,2.47417,2.45877
92,2.47417,2.46031
93,2.47417,2.4617
94,2.47417,2.46294
95,1.87048,2.4037
96,2.47417,2.41074
97,2.47417,2.41709
98,2.47417,2.4228
99,2.47417,2.42793
100,2.47417,2.43256
101,2.47417,2.43672
102,2.47417,2.44046
103,2.47417,2.44384
104,2.47417,2.44687
105,2.47417,2.4496
106,2.47417,2.45206
107,2.47417,2.45427
108,2.47417,2.45626
109,2.47417,2.45805
110,2.47417,2.45966
111,2.47417,2.46111
112,2.47417,2.46242
113,2.47417,2.4636
114,2.47417,2.46465
115,2.47417,2.46561
116,2.47417,2.46646
117,2.47417,2.46723
118,2.47417,2.46793
119,2.47417,2.46855
120,2.47417,2.46911
121,2.47417,2.46962
122,2.47417,2.47008
123,2.47417,2.47049
124,2.47417,2.47085
125,2.47417,2.47119
126,2.47417,2.47149
127,2.47417,2.47175
128,2.47417,2.472
129,2.47417,2.47221
130,2.47417,2.47241
131,2.47417,2.47259
132,2.47417,2.47274
133,2.47417,2.47289
134,2.47417,2.47302
135,2.47417,2.47313
136,2.47417,2.47324
137,2.47417,2.47333
138,2.47417,2.47341
139,2.47417,2.47349
140,2.47417,2.47356
141,2.47417,2.47362
142,2.47417,2.47368
143,2.47417,2.47373
144,2.47417,2.47377
145,2.47417,2.47381
146,2.47417,2.47385
147,2.47417,2.47388
148,2.47417,2.47391
149,2.47417,2.47394
150,2.47417,2.47396
151,2.47417,2.47398
152,2.47417,2.474
153,2.47417,2.47402
154,2.47417,2.47403
155,2.47417,2.47405
156,2.47417,2.47406
157,2.47417,2.47407
158,1.61984,2.38865
159,2.47417,2.3972
160,2.47417,2.4049
161,1.61984,2.32639
162,2.47417,2.34117
163,2.47417,2.35447
164,2.47417,2.36644
165,1.75515,2.30531
166,1.87048,2.26183
167,2.47417,2.28306
168,2.47417,2.30217
169,2.47417,2.31937
170,2.47417,2.33485
171,2.47417,2.34879
172,2.47417,2.36132
173,2.47417,2.37261
174,2.47417,2.38277
175,2.47417,2.39191
176,2.47417,2.40013
177,2.47417,2.40754
178,2.47417,2.4142
179,2.47417,2.4202
180,2.47417,2.4256
181,2.47417,2.43045
182,2.47417,2.43483
183,2.47417,2.43876
184,2.47417,2.4423
185,2.47417,2.44549
186,2.47417,2.44836
187,2.47417,2.45094
188,2.47417,2.45326
189,2.47417,2.45535
190,2.47417,2.45724
191,2.47417,2.45893
192,2.47417,2.46045
193,2.47417,2.46183
194,2.47417,2.46306
195,2.47417,2.46417
196,2.47417,2.46517
197,2.47417,2.46607
198,1.87048,2.40651
199,2.47417,2.41328
200,2.47417,2.41937
201,2.47417,2.42485
202,1.61984,2.34435
203,2.47417,2.35733
204,2.47417,2.36901
205,2.47417,2.37953
206,1.61984,2.30356
207,2.47417,2.32062
208,2.47417,2.33598
209,2.47417,2.3498
210,2.47417,2.36223
211,2.47417,2.37343
212,2.47417,2.3835
213,2.47417,2.39257
214,2.47417,2.40073
215,2.47417,2.40808
216,2.47417,2.41468
217,2.47417,2.42063
218,2.47417,2.42599
219,2.47417,2.43081
220,2.47417,2.43514
221,2.47417,2.43905
222,2.47417,2.44256
223,2.47417,2.44572
224,2.47417,2.44857
225,2.47417,2.45113
226,2.47417,2.45343
227,2.47417,2.45551
228,2.47417,2.45737
229,2.47417,2.45905
230,2.47417,2.46056
231,1.61984,2.37649
232,2.47417,2.38626
233,2.47417,2.39505
234,2.47417,2.40296

